From High to Low: Simulating Nondeterminism and State with State

Some effects are considered to be higher-level than others. High-level effects provide expressive and succinct abstraction of programming concepts, while low-level effects allow more fine-grained control over program execution and resources. Yet, often it is desirable to write programs using the convenient abstraction offered by high-level effects, and meanwhile still benefit from the optimisations enabled by low-level effects. One solution is to translate high-level effects to low-level ones. This paper studies how algebraic effects and handlers allow us to simulate high-level effects in terms of low-level effects. In particular, we focus on the interaction between state and nondeterminism known as the local state, as provided by Prolog. We map this high-level semantics in successive steps onto a low-level composite state effect, similar to that managed by Prolog's Warren Abstract Machine. We first give a translation from the high-level local-state semantics to the low-level global-state semantics, by explicitly restoring state updates on backtracking. Next, we eliminate nondeterminsm altogether in favor of a lower-level state containing a choicepoint stack. Then we avoid copying the state by restricting ourselves to incremental, reversible state updates. We show how these updates can be stored on a trail stack with another state effect. We prove the correctness of all our steps using program calculation where the fusion laws of effect handlers play a central role.

==> hie.yaml <==
cradle:
  stack:


==> package.yaml <==
name:                sim
version:             0.1.0.0
github:              "githubuser/thwfhk"
license:             BSD3
author:              "Author name here"
maintainer:          "example@example.com"
copyright:           "2021 Author name here"

extra-source-files:
- README.md
- ChangeLog.md

# Metadata used when publishing your package
# synopsis:            Short description of your package
# category:            Web

# To avoid duplicated efforts in documentation and dealing with the
# complications of embedding Haddock markup inside cabal files, it is
# common to point users to the README.md file.
description:         Please see the README on GitHub at <https://github.com/githubuser/sim#readme>

dependencies:
- base >= 4.7 && < 5
- STMonadTrans
- array
- mtl
- transformers
- deepseq
- time
- fused-effects >= 1.1.1.1

library:
  source-dirs: sections

executables:
  sim-exe:
    main:                Main.hs
    source-dirs:         app
    ghc-options:
    - -threaded
    - -rtsopts
    - -with-rtsopts=-N
    dependencies:
    - sim

tests:
  sim-test:
    main:                Spec.hs
    source-dirs:         test
    ghc-options:
    - -threaded
    - -rtsopts
    - -with-rtsopts=-N
    dependencies:
    - sim


==> stack.yaml <==
# This file was automatically generated by 'stack init'
#
# Some commonly used options have been documented as comments in this file.
# For advanced use and comprehensive documentation of the format, please see:
# https://docs.haskellstack.org/en/stable/yaml_configuration/

# Resolver to choose a 'specific' stackage snapshot or a compiler version.
# A snapshot resolver dictates the compiler version and the set of packages
# to be used for project dependencies. For example:
#
# resolver: lts-3.5
# resolver: nightly-2015-09-21
# resolver: ghc-7.10.2
#
# The location of a snapshot can be provided as a file or url. Stack assumes
# a snapshot provided as a file might change, whereas a url resource does not.
#
# resolver: ./custom-snapshot.yaml
# resolver: https://example.com/snapshots/2018-01-01.yaml
resolver: lts-18.27

# User packages to be built.
# Various formats can be used as shown in the example below.
#
# packages:
# - some-directory
# - https://example.com/foo/bar/baz-0.0.2.tar.gz
#   subdirs:
#   - auto-update
#   - wai
packages:
- .
# Dependency packages to be pulled from upstream that are not in the resolver.
# These entries can reference officially published versions as well as
# forks / in-progress versions pinned to a git hash. For example:
#
# extra-deps:
# - acme-missiles-0.3
# - git: https://github.com/commercialhaskell/stack.git
#   commit: e7b331f14bcffb8367cd58fbfc8b40ec7642100a
#
extra-deps: 
- fused-effects-1.1.1.1@sha256:c029c5fb0b2154281221a71ff25709d2a11347fe061fa8c2398e7fe52a16008d,4932

# Override default flag values for local packages and extra-deps
# flags: {}

# Extra package databases containing global packages
# extra-package-dbs: []

# Control whether we use the GHC we find on the path
system-ghc: true
#
# Require a specific version of stack, using version ranges
# require-stack-version: -any # Default
# require-stack-version: ">=2.3"
#
# Override the architecture used by stack, especially useful on Windows
# arch: i386
# arch: x86_64
#
# Extra directories used by stack for building
# extra-include-dirs: [/path/to/dir]
# extra-lib-dirs: [/path/to/dir]
#
# Allow a newer minor version of GHC than the snapshot specifies
# compiler-check: newer-minor

ghc-options:
    # All packages
    # "$locals": -Wall
    # "$targets": -Werror
    "$everything": -O2
    # some-package: -DSOME_CPP_FLAG
